Attention-Wrapped Hierarchical BLSTMs for DDI Extraction

Drug-Drug Interactions (DDIs) Extraction refers to the efforts to generate hand-made or automatic tools to extract embedded information from text and literature in the biomedical domain. Because of restrictions in hand-made efforts and their lower speed, Machine-Learning, or Deep-Learning approaches have become more popular for extracting DDIs. In this study, we propose a novel and generic Deep-Learning model which wraps Hierarchical Bidirectional LSTMs with two Attention Mechanisms that outperforms state-of-the-art models for DDIs Extraction, based on the DDIExtraction-2013 corpora. This model has obtained the macro F1-score of 0.785, and the precision of 0.80.

==> supplementary_materials_Vahab.txt <==
%% 
%% Copyright 2019 Elsevier Ltd
%% 
%% This file is part of the 'CAS Bundle'.
%% --------------------------------------
%% 
%% It may be distributed under the conditions of the LaTeX Project Public
%% License, either version 1.2 of this license or (at your option) any
%% later version.  The latest version of this license is in
%%    http://www.latex-project.org/lppl.txt
%% and version 1.2 or later is part of all distributions of LaTeX
%% version 1999/12/01 or later.
%% 
%% The list of all files belonging to the 'CAS Bundle' is
%% given in the file `manifest.txt'.
%% 
%% Template article for cas-dc documentclass for 
%% double column output.

%\documentclass[a4paper,fleqn,longmktitle]{cas-dc}
\documentclass[a4paper,fleqn]{cas-dc}

%\usepackage[authoryear,longnamesfirst]{natbib}
%\usepackage[authoryear]{natbib}
\usepackage[numbers]{natbib}

%%%Author definitions
\def\tsc#1{\csdef{#1}{\textsc{\lowercase{#1}}\xspace}}
\tsc{WGM}
\tsc{QE}
\tsc{EP}
\tsc{PMS}
\tsc{BEC}
\tsc{DE}
%%%

\begin{document}
\let\WriteBookmarks\relax
\def\floatpagepagefraction{1}
\def\textpagefraction{.001}
\shorttitle{Leveraging social media news}
\shortauthors{CV Radhakrishnan et~al.}

\title [mode = title]{Attention-Wrapped Hierarchical BLSTMs for DDI Extraction}   %\tnotemark[1,2]

\tnotetext[1]{This document is the results of the research
   project funded by the National Science Foundation.}

\author[1]{Vahab Mostafapour}[type=author,
                        orcid=https:0000-0003-4414-5706
                        %auid=000,bioid=2,
                        %prefix=,%Sir,
                        %role=,%Researcher,
                        ]
%\cormark[2]
%\fnmark[1]
\ead{vahabmspour@gmail.com}
%\ead[url]{}


\author[1]{Oguz Dikenelli}[type=author,
                        orcid=https:0000-0001-7948-7453]
%\fnmark[2]
\ead{oguz.dikenelli@ege.edu.tr}
%\ead[URL]{}

\address[1]{Department of Computer Engineering, Ege University, Izmir, Turkey}



\credit{Conceptualization of this study, Methodology, Software}


%\cortext[cor1]{Corresponding author}


\begin{abstract}
Drug-Drug Interactions (DDIs) Extraction refers to efforts to generate the hand-made or automatic tools to extract embedded information from the text and literature in biomedical. 

Because of restrictions in hand-made efforts and their lower speed, Machine -Learning, especially, Deep-Learning approaches became more popular for extracting DDIs. In this study, we propose a novel generic Deep-Learning model that wraps Hierarchical Bidirectional LSTMs with Attention Mechanisms that outperforms almost all state-of-the-art RNN and CNN based models for DDIs Extraction, based on the DDIExtraction-2013 corpora. It has obtained macro F1-score 0.785 and Precision 0.785.
\end{abstract}

\begin{graphicalabstract}
\includegraphics{figs/grabs.pdf}
\end{graphicalabstract}

\begin{highlights}
\item Research highlights item 1
\item Research highlights item 2
\item Research highlights item 3
\end{highlights}

\begin{keywords}
Drug-Drug Interaction \sep DDI \sep BLSTM \sep Attention \sep Deep-Learning
\end{keywords}

\maketitle

\section{Introduction}

Drug-Drug interactions (DDIs) are usually referred to changes in the effects of a drug that occurs as a result of the presence of another drug. Although these changes are sometimes useful, the result may be harmful when the interaction increases the toxicity of a drug \cite{baxter2010stockley}.
Hazardous effects with high costs for the patients and insurance companies, have turned the discovery of drug interactions as an important and widespread scientific research area. Meanwhile, results are generally reported in medical journals and literature \cite{aronson2007communicating}.

Drug-Drug Interaction (DDI) Extraction problem described as the applying Information Extraction (IE) techniques to biomedical literature to discover embedded interactions between drugs. 

There are some published databases and resources such as Drugbank \cite{knox2010drugbank} and Stockley’s Drug Interactions \cite{baxter2010stockley}, have gathered and categorized a number of drug-drug interactions and their types. Nevertheless, these resources are inevitably intertwined with two obstacles: They are mainly made by health care professionals and usually update once within two years. Thus developing an automatic extraction tool accelerates and simplifies browsing publications and medical literature to extract detected interactions.

SemEval-2013-task-9 challenge \cite{segura2013semeval} and its corpus \cite{herrero2013ddi}, boosted the applying of Machine Learning (ML) techniques on DDI extraction problem. 

Former generations of ML techniques were mainly based on statistical methods such as Support Vector Machine (SVM) \cite{kim2015extracting,  segura2011using, bell2011statistical, bui2014novel}.
Recent approaches are moved toward Deep Neural Networks (known as Deep-Learning) architectures which have shown better performance than statistical models \cite{quan2016multichannel, Liu2016, zhao2016drug, zhang2017drug, lamurias2019bo}.
These methods have transferred some effective features such as word features, POS tags, Dependency graph, and Parse trees from statistical methods and use them as the input of networks. In addition, the inputs or features in deep-learning methods are generally mapped into a low dimensional vector space such as a predefined embedding representation vectors using Mikolove Word2Vec \cite{mikolov2013distributed}, GloVe \cite{pennington2014glove}, BioBERT \cite{lee2019biobert} or into a randomly generated representation.

In this study, we propose the \textbf{Attention-Wrapped Hierarchical BLSTMs (AW-BLSTMs)} model for DDIs Extraction. 
The main objective of AW-BLSTMs is the usage of as the lowest possible level of external information and without big cleaning and pruning operations on the input data. This means that we aimed to provide a model that is easily applicable to different languages even those have not strong syntactic passers.
Also, uncleaned data makes the model more robust for real-life scenarios. 

The innovative aspects of AW-BLSTMs model is the usage of two levels of attention mechanisms together with two layers of BLSTMs to tackle DDI extraction problem that could outperform almost all state-of-the-art DDIs extraction models.

The first level attention mechanism called entity-level is applied to assign a weight to each word based on its contextual relatedness with target entities that comes from their embedding space. Thus, the model can highlight the words that are more related to the target entities. The top level attention mechanism is applied on the top of BLSTM layers before than softmax classifier. This mechanism which feeds from output of BLSTM, gives the model the opportunity to learn weight for the sentences-wide features which are more related to the annotated relationship.

This model outperforms classification metrics of all CNN and RNN based state-of-the-art DDIs extraction models (without external information) in both  F1-score (0.772) and precision scores (0.77) in macro-average approach. 



\section{Related Works}
Deep Neural Networks (DNNs) such as Recurrent Neural Network (RNN) and Convolutional Neural Network(CNN)  models have shown a good performance in the DDI Extraction task.

One of the successful CNN based models to extract DDIs is presented in \cite{Liu2016} which leverages word and position embedding. They have obtained 0.698 for F1-score on the DDIExtraction-2013 corpora. A multi-channel CNNs model is presented by \cite{quan2016multichannel}, that has used five different types of word embeddings to get the best embedding performance. Another remarkable CNN model to detect DDIs from biomedical literature is Syntax Convolutional Neural Network (SCNN) which could reach 0.686 in F1-score based on DDIExtraction-2013 corpora \cite{zhao2016drug, asada2017extracting}. have presented a CNNs based model for DDI extraction task that is intensified with an Attention mechanism which could help the model to obtain 0.6912 of F1-score.


Although the CNNs have pointed out a good performance in DDIs Extraction, RNNs like Long Short-Term Memory (LSTM) networks managed to outperform them in this task  in recent years \cite{zhang2017drug, zheng2017attention, sahu2018drug}. Beside the LSTM networks, applying Attention Mechanisms to the DNNs is another successful approach to increase the performance of DDIs or general domain semantic relationship Extractors. This mechanisms give the opportunity to the models to highlight the effect of the features with high relatedness to the potential relationships in the input sentence.  

\cite{sahu2018drug} has presented three LSTM based models for the DDI extraction task that are called B-LSTM, AB-LSTM, and Joint AB-LSTM. These model have employed LSTMs and attention mechanisms and has achieved 0.6939 F1-score as their highest value. They are designed to categorize the potential relationship into five classification types: \textit{"Advice"}, \textit{"Effect"}, \textit{"Mechanism"}, \textit{"Int"}, \textit{"Negative"} (instead of Non-type relationship). \cite{zhang2017drug} has introduced a hierarchical RNNs (combination of LSTM and BLSTM) model to extract DDIs from entity annotated medical text. In this model, an attention mechanism is applied to the input layer to take advantage of the closeness of each word to the target entities. Also, it shows that the usage SDP can significantly improves F1-score that has obtained 0.729. As the usage of SDP increases the dependence of the model on language, we do not use it in our model.
\cite{zheng2017attention} has published a RNNs based model for  DDIs extraction with focus on data cleaning operations. The architecture of their model is similar to \cite{zhang2017drug} model, but a big effort on input data pruning, cleaning and removing redundant sentences has helped them to outperform the other models with F1-score 0.773 and is so close to our performance. However, cleaning operation is dependent to a specific dataset and these kinds of efforts are not able to generalize in the  real-world scenarios. 
\cite{lamurias2019bo} has leveraged a domain ontology knowledge to intensify the model that sound so beneficial and achieved 0.75 percent F1-score that is higher than most of previous works. 

Our model taking advantage of BLSTM networks as its intermediate layers in a hierarchical form. The first layer is to capture the information of each separated inputs and the second layer is for capturing information of whole inputs together. Some previous works such as \cite{zhang2017drug} and \cite{zheng2017attention} have used an entity attention mechanism along with LSTM layers. And some models such as \cite{sahu2018drug} have leveraged an attention layer on the top of their LSTM layer. However, it is the first time that  a model is presented for DDIs extraction which combines different attention mechanisms (input-attention and output-attention) with BLSTM layers, so that the attention layers wrap the hierarchical BLSTM layers and outperformed the state-of-the-art models. This combination helps the model to highlight the more effective words of the given sentence and selected features on the extraction performance together. 

Furthermore, in order to keep the independence of our model to the language, it has experimented without SDP information. Although, the effect of SDP is about \%2.5 for DDIs on DDIExtraction-2013 corpora in \cite{zhang2017drug}, our model overcomes it even without using SDP information that makes it suitable to implement for different languages. 


\section{Model Architecture and Materials}

In this section, we describe the architecture of the  \textbf{AW-BLSTMs} model. The main contribution of this model is to employ two types of attention layers to wrap a hierarchical BLSTMs to tackle the DDI extraction problem. These attention layers are used to modify the input and output of BLSTMs layers by different attention mechanisms then outperform the standard BLSTMs. In the following sections, a detailed description is given.

\subsection{ Input Features and Embeddings}

\textbf{\hspace{0.3 cm}Input Features:}  Various types of attempts are available to exploit more features and information from the biomedical text to outperform DDIs extractors or any biomedical relationship extractor in general. These works vary from rule-based methods to deep-learning methods \cite{hao2005discovering, segura2011linguistic, segura2011using, zhang2017drug}.

Most recent deep-learning studies on DDIs extraction have boosted their model by some strong features of the input sentences such as Words, POS tags, and Positions (related distances) \cite{nguyen2018convolutional, zhang2017drug, zeng2014relation}. The words of the sentences carry essential information about relationship between target entities but their effects vary due to their distance to each target entity. \cite{zeng2014relation} has addressed the influence of the embedded information in the positions of the target entities within the sentence. That is, the network can obtain more information about target drugs from the words that are closed to them than those that are farther away. To access this information, the position feature of words is often used.  In addition, it is argued that the Part Of Speech (POS) tags information fortifies the input layer and relation extraction model to improve its performance. Moreover, the influence of these features is also compared in some other DDIs extraction models such as \cite{zhang2017drug} and is found that the effect of the POS and position are insignificant but SDP has considerably increased the performance. However, the use of SDP increases language dependency of model and looses its generality. So in this work Words, POS tags and Position (relative distances) features are employed as input features.
Figure~\ref{Sample-Sentence} presents an example sentence with two annotated target entities.  Figure~\ref{fig-POS} shows the Part-of-Speech tags of the sample sentence~\ref{Sample-Sentence} that are taken from Stanford-Core-NLP tool \cite{manning-EtAl:2014:P14-5}. In this example, the token \textit{"interferes"} is tagged by \textit{VBZ} as its POS tag which indicates that it is a form of a verb. 

\begin{figure}[h]
\includegraphics[width=1.1\linewidth]{example-sentence.png}
\caption{\textbf{Sample Sentence      }}
\label{Sample-Sentence}
\end{figure}

\begin{figure}[h]
\includegraphics[width=1.1\linewidth]{POS-tag-Stanford-NLP.png}
\caption{\textbf{Part-of-Speech tag for the sample sentence}}
\label{fig-POS}
\end{figure}

\textbf{Embeddings:} Words embedding refers to the vector representation of a vocabulary. It maps each word of the vocabulary to a vector in a real space. In fact, it is a transformation of vocabulary to a high-dimensional one-hot vector space (with the dimension of vocabulary size), or to a low dimension space. Low dimension spaces can be obtained by randomly initialized vectors or training a neural network such as Mikolove Word2Vec \cite{mikolov2013distributed}, GloVe \cite{pennington2014glove}, BioBERT \cite{lee2019biobert}, etc. 

Embedding representation has played a successful role in neural networks based information extraction models in the NPL domain \cite{palangi2016deep, zeng2014relation,zhang2017drug}. It enables models to grabs context and semantic information of words of a document. In this work, to obtain a more accurate comparison with the other models, particularly with the baseline model, an embedding representation for word and POS tags is trained by Word2Vec \cite{mikolov2013distributed} on the PubMed abstracts who includes `drug` trigger word. Also, the standard normal distribution is employed to initialize an embedding space for position feature \cite{wang2016relation}, \cite{zhang2017drug}. There are some other embedding models like GloVe and especially BioBERT \cite{lee2019biobert} to train the representation vectors for words that may show better result but are left as the future works. The main effect of variant embeddings is expected to be on the entity-level attention of our model.

\begin{figure}[h]
\centering
\includegraphics[width=1.1\linewidth]{aw-blstm-nosdp.png}
\caption{Attention-Wrapped Hierarchical BLSTMs (AW-BLSTMs) model for DDIs Extraction}
\label{fig:AW-BLSTMs}
\end{figure}

\subsection{Model Layers}

Figure~\ref{fig:AW-BLSTMs} illustrates the general architecture of our model including its attentions and BLSTMs layers.

\subsubsection{Input Layer}
\textbf{\hspace{0.3 cm} Words-Sequence:} In this work each sentence is partitioned into three parts; (i) Before part (tokens come before the first mentioned entity), (ii) Between part (tokens between two mentioned entities) and (iii) After part (tokens come after second mentioned entity). Figure~\ref{fig:sentence-parts} illustrates this partitioning strategy for words of the example sentence in Figure~\ref{Sample-Sentence}. This strategy helps the network to learn their effect separately in lower layers. It also solves the problem of long sentences that are removed by \cite{zheng2017attention} in their data cleaning steps. 
Words of each sentence are indicated by an index to utilize the embedding look-up table in the embedding layer.

\begin{figure}[h]
\centering
\includegraphics[width=1.1\linewidth]{sentence-partition.png}
\caption{Partitions of a Sentence}
\label{fig:sentence-parts}
\end{figure}


\textbf{POS-Sequence:} Part-of-Speech tags that gathered from Stanford-Core-NLP tool \cite{manning-EtAl:2014:P14-5}. Parallel to the Words-Sequence, POS tags Sequence is partitioned into three parts as well. 

\textbf{Position-Sequence:} Position sequences or distance sequences are the relative distance of each word related to position of both target entities that are presented by $dist_{e_1}$, $dist_{e_2}$ respectively. For example,  in the given example sentences Figure~\ref{Sample-Sentence}, $dist_{acitretin}(\text{"effect"} ) = 5$, $dist_{progestin}(\text{"effect"} ) = -2$. So $dist(\text{"effect"} ) = [5, -2]$.  Similar to POS tags sequence and word sequence, positions sequence is partitioned into three parts too.

\subsubsection{Embedding Layer}
Embedding layer encodes the input sequences $S$ of each word $W_i$ to a low-dimensional vector space. Each word $W_i$ includes three features Word, POS tag and position (which is a pairs of related distances to both target entities). Suppose that $WV_i$ is the embedding representation of word $W_i$  with its features. Then each $WV_i$ is a concatenation of word-embedding vector $wv_i$ (embedding representation of word $W_i$ and trained on PubMed abstracts), POS-embedding vector $pos_i$ (also trained on PubMed abstract), and position-embedding vector $[dist_{e_1}, dist_{e_2}]$ (mapped each distance value to a 10-dimensional vector initialized by normal random distribution). Then the input sentence (or a sub-sentence; one part) S can be displayed as a list of embedding-vectors as follows: 
\begin{equation}\label{input-sen}
S  = [WV_0,WV_1,..,WV_{maxLen}]
\end{equation}

That is, for each word $W_i$ includes its three features, we have the following concatenated embedding vector:
\begin{equation}
WV_i = [wv_i, pos_i, [dist_{e_1}, dist_{e_2}]] 
\end{equation}
Such that, 

$wv_i \in R^{WE_{dim}}$ ; $WE_{dim}=$ dimension of word-embedding.

$pos_i \in R^{pos_{dim}}$ ; $pos_{dim}=$ dimension of POS-tag-embedding.

$dist_{e_j} \in R^{dist_{dim}}$,  j = 1, 2; $dist_{e_j}$= distance of word $wv_i$ related to $e_j$th target entity.

$dist_{dim}=$ dimension of position-embedding or distances embedding; 

\label{sect-3.2.2}


\subsubsection{Entity Attention Layer}

In the long and complicated sentences and those have multiple clauses, more probably there are some words and clauses that could misguide the model to a different relation label than the desired one. A solution that have successfully been applied to date to overcome such problems is  the giving weight to the words \cite{wang2016relation}, \cite{zhang2017drug}. This method is called Attention Mechanism which allows the models to learn the weight of contribution of each word on the target interaction. The essential of this mechanism is a vector ($\alpha$ vector) with the size of the sentence length. It is considered to keep a weight for each word. In our model, this mechanism is applied in two different levels: (i) in the entity level (Input level attention) and (ii) top level (feature level). The first is used to highlight more effective words of the sentence in terms of two target units. The latter one is applied over the top of the bidirectional RNNs and gives the capability to the model to precisely learn the contribution rate of the features. A detailed explanation comes as follows:

\textbf{Entity Attention:} In this study, entity level attention takes advantage of our embedding over PubMed training corpus since the silent semantic relationships between words of the corpora are reflecting in the unsupervised trained vectors by  Mikolove Word2vec \cite{mikolov2013distributed}. To turn this idea into account, the weight  vector $\alpha$  is computed as follows:

\begin{equation}
    \alpha_j^i = \frac{exp(f(e_i, wv_j))}{\sum_{k}{exp(f(e_i, wv_k))}}
\end{equation}

$f(e_i,wv_j)$ is the function that computes semantic relatedness of each word $wv_j$ with target entity $e_i$ which in this work it is computed as the inner product of embedding vectors of $e_i$ and $wv_j$. 

In the next step to benefit from the joint impact of $\alpha{}_j^1$ and $\alpha{}_j^2$ (attention vectors related to target entity $e_1$ and $e_2$ respectively) together, a simple average of them is considered as follows.

\begin{equation}
\alpha{}_j^{Att}=\frac{\alpha{}_j^1 + \alpha{}_j^2}{2}
\end{equation}
Finally by applying attention vector on the embedding vector of each word in sentence sequence, embedding vector of each word updates due to the following  function:
\begin{equation}
  WV_j^{Att} = dot(\alpha{}_j^{Att},WV_j) 
\end{equation}
After applying thıs attention mechanism layer on the sentences, they feed the bottom bidirectional LSTM cells. 

\subsubsection{BLSTM Layers}

Recurrent Neural Networks (RNNs) have played an important role in Information Extraction and NLP tasks in recent years. The characteristic that makes RRNs more appropriate to apply on text mining and NLP problems is their sequential structure. This structure provides the capability to learn the dependencies between the inputs by connecting previous information (state) to the present. The most common used and successful version of RNNs are Long Short-Term Memories (LSTMs) that are a modified RNNs which introduced by \cite{hochreiter1997long} to solve the long term dependencies and Gradient Vanishing problem.
\begin{figure}[h]
\centering
\includegraphics[width=1.1\linewidth]{lstms.png}
\caption{\textbf{a.}traditional RRN unit; \hspace{0.1 cm} \textbf{b.}Standard LSTM Unit }
\label{LSTMs}
\end{figure}

\textbf{LSTM Units:} Traditional RNNs comprised of only a simple structure such as a single tanh layer in their repeating chain module (Figure ~\ref{LSTMs}.a). In addition to this general feature of RNNs, LSTMs also benefits from different structures that called cell state and gates with their special functionalities. The gates provide the capability of removing and adding information to the cell state that plays as an information belt over time-steps. Figure ~\ref{LSTMs}.b Illustrates a standard LSTM unit in time-step t and updates in each time-step due to the following operations:
\begin{equation}
f_t=\sigma(W_f .[h_{t-1},x_t]+b_f)
\end{equation}
\begin{equation}
i_t=\sigma(W_i .[h_{t-1},x_t]+b_i)
\end{equation}
\begin{equation}
g_t=tanh(W_g .[h_{t-1},x_t]+b_g)
\end{equation}
\begin{equation}
C_t=(f_t \otimes C_{t-1}) \oplus (i_t \otimes g_t)
\end{equation}

Such that $\sigma$ is the sigmoid activation function and the operations $\otimes$,  $\oplus$ indicate the point-wise tensors multiplication and summation respectively.  

\textbf{BLSTMs:}  Structure of LSTMs shows the information of the given sentence is conveying from the first time-step or tokens to the last. In this way, the network is only able to capture the one-side relations between tokens. To allow the network to keep the effect of backward relationships between tokens (from the end of the input sequence toward its begin) another LSTM with the reverse direction (backward-side) is usually applied that is called Bidirectional LSTMs or BLSTMs in brief. The output of BLSTMs is the concatenation of these two layers.

Formally, suppose that the input sequence $S$ is like equation~\ref{input-sen}: 
the forward LSTMs takes an element of S in each step from $WV_0$ to $WV_{maxLen}$ respectively, then generates its outputs
$H^\rightarrow=[h^\rightarrow_1, h^\rightarrow_2, ... , h^\rightarrow_n]$. In contrast, backward LSTMs takes the input $S$  reversely from $WV_{maxLen}$ to $WV_0$ respectively to calculate its outputs $H^\leftarrow=[h^\leftarrow_1, h^\leftarrow_2, ... , h^\leftarrow_n]$ and $n$ is the number of LSTM units and $T$ is the number of time-steps or sequences length. Then, final output vector of each BLSTM in lower layer is a concatenation vector as follows:

$H_1 = [ H^\rightarrow, H^\leftarrow]$. 

In this work, as displayed in Figure ~\ref{fig:AW-BLSTMs}, BLSTMs layer consists of two layers. The first BLSTM layer is placed on the entity attention layer. This layer is applied on each part (Before, Between, and After parts) of the input sequence to capture all information embedded in each part independently. The outputs of this layer, $H_1$s is fed into the higher BLSTMs layer that lied on the whole inputs. This layer is applied to the top of the lower layer. So the higher BLSTM layer takes outputs of feature vectors of all three BLSTMs as its inputs and produces its output vector  
\begin{equation}\label{H2}
H_2=[h_2^1, h_2^2, . . . , h_2^l]
\end{equation}


This layer allows our model to learn the features that rely on all parts of input together.  


\subsubsection{Top Attention Layer}

The second attention mechanism is applied to our model to give it the opportunity to concentrate on the sentence-wide features which are more effective in the relationship classification phase. This mechanism allows the model to learn weights for the sentence level syntactic and semantic features that are reflected in the output of the upper BLSTM layer. That is, these features convey the effects of all operations from the lowest level operation that is the embeddings attention, to the highest one, the second bidirectional LSTMs. The model highlights the vector representation of these features by assigning weight them. The model learns these weights during its training and keeps them in a vector called top attention vector or $ \beta$. Following equations show the Mathematical computation steps of this attention vector: 
\begin{equation}
\beta_j=dot(W_{top}, h_2^j)+ b_{top}
\end{equation}

s.t. $h_2^j$ is $j^{th}$ element of $H_2$ in the equation ~\ref{H2}

\begin{equation}
\beta_j=tanh(\beta_j)
\end{equation}
\begin{equation}
    \beta_j^{Att} = \frac{exp(dot(U_{top},\beta_j))}{\sum_{k}{exp(dot(U_{top},\beta_k))}}
\end{equation}


We have employed the simple $dot$ operation to apply the effect of attention vector $ \beta$ on the $H_2$ output vector and generate attention affected output $H_2^{Att}$. This vector is ready to feed the softmax classifier layer.

\begin{equation}
H_2^{Att}=dot(\beta^{Att}, H_2)
\end{equation}

\subsubsection{Classification Layer (Softmax layer)}
Attention-based weighted feature vectors, $H_2^{Att}$ are final outputs of the inner layers of our model. These vectors fed into the "softmax" classifier to predict the appropriate relation type. Softmax classifier is set in a dense or fully connected layer with the number of nodes equal by the number of class types (5 is here) as its activation function. This function computes the conditional probability value for each input sentence using the $H_2^{Att}$ weighted vectors and predicts the highest value as the class number of the relation type \cite{zhou2016attention, wang2016relation}. That is, for DDI type y:
\begin{equation}\label{softmax}
p(y \mid x)= softmax(W_{dense}.H_2^{Att} + b_{dense})
\end{equation}

Softmax layer returns the class label y that its probability value due to the input sentence x is the highest value.  We represent this label $r$ that is computed as follows:
\begin{equation}
r = argmax_y  p(y \mid x)
\end{equation}

For the training loss, the negative "log-likelihood" of the correct labels is leveraged as:
\begin{equation}
L = \sum_{x}{log(p_x)}; \hspace{0.4 cm} \text{x is the given sentence}
%\hspace{1 cm}
\end{equation}

\section{Result and Discussions}

\subsection{Baseline models}
\subsubsection{Models}

As the baseline, HRNN model which is presented by \cite{zhang2017drug} is selected. The reason is that, similar to our approach it is a RNNs based model and has shown higher performance in comparing with the other state-of-the-art DDIs extraction model which do not use external information and special data cleaning. As mentioned previously, this model consists of an entity-based attention layer to feed its two-layers bidirectional LSTMs. It considers Words, part-of-speech,  distances of each word to entities (position feature) and the SDP features. In our model, we also use similar features except SDP. We have removed SDP to make a model to be easily applicable to different languages. 

\subsubsection{Dataset Description}

Following our baseline model  \cite{zhang2017drug}, in order to have a fair comparison, we have evaluated \textbf{AW-BLSTMs} model using the well-known DDIExtraction-2013 corpus \cite{segura2013semeval}  as well. This corpus is a human annotated corpus and published in XML data format. Its Data sources are from Drugbank \cite{knox2010drugbank} text (792 texts) and Medline abstracts (233 abstracts). Among these files, there are 624 train files and 191 test files which are related to drug-drug interactions. This corpus consists of 5,021 sentence-level drug-drug interaction instances which are known as positive samples. Also, it includes more than 28k negative samples that are tagged as false or not any desired relationship type. To obtain train and test data, it is randomly split into about \%77  and  \%23 respectively. 

Objective of DDI Extraction problem due to the mentioned corpus is to classify the extracted relation between two annotated drugs into one of the \textit{"Advice"}, \textit{"Effect"}, \textit{"Mechanism"}, and \textit{"Int"} interaction types. We have adapted this problem to the multi-classification problem. To this end, negative samples (a pair of drug instances in the sentence which does not express any type of relationships) are labeled as “other” type interaction. By this strategy, both detecting and classification sub-tasks of DDI Extraction task is satisfied.

\subsection{Evaluation Metrics}
We evaluate the model by most common used Precision, Recall, and  F1-scores measures. F1-score is traditionally computed by
\begin{equation}
    F1-score =2. \frac{Precision.Recall}{Precision + Recall}
\end{equation}
which is harmonic mean of precision and recall.

\begin{table}
\centering
\small
\begin{tabular}{cc}
\firsthline
\multicolumn{1}{c}\textbf{Models}& \multicolumn{4}{c}\textbf{F-Score of Each DDI Type}& \multicolumn{}{c}\textbf{Overll}\\
\cline{1-2}
\begin{tabular}{l l l l l l l l}
\hline
\\\hline
\textbf{Advice} & \textbf{Effect} & \textbf{Mechanism} &\textbf{Int}& \textbf{Precision} & \textbf{Recall} & \textbf{F1-score}\\\hline
Joint-LSTMs [26] & 0.734  & 0.819  & 0.774 \\
Hierarchical RNNs [27] & 0.818  & 0.745  & 0.78 \\
SCNN [21] & 0.772  & 0.873  & 0.819 \\
Asda[00] & 0.776  & 0.469  & 0.584 \\
Att_Based[00] & 0.968  & 0.967  & 0.968 \\\hline
\end{tabular} & 
\end{tabular}
\caption{Evaluation results of each DDI-types using of AW-BLSTMs model}\label{tab:all-rell-types}
\end{table}







\begin{table}[h!]
  \begin{center}
  \hline
  {Models}&{\textbf{Value 1} & \textbf{Value 2} \\\hline\textbf{Value 1} & \textbf{Value 2}}
  \\\hline
    \label{tab:table1}
    \begin{tabular}{l|S|r}
      \textbf{Value 1} & \textbf{Value 2} & \textbf{Value 3}\\
      $\alpha$ & $\beta$ & $\gamma$ \\
      \hline
      \multicolumn{2}{c|}{12} & a\\ % <-- Combining two cells with alignment c| and content 12.
      \hline
      2 & 10.1 & b\\
      3 & 23.113231 & c\\
      4 & 25.113231 & d\\
    \end{tabular}
  \end{center}
      \caption{Multicolumn table.}
\end{table}



In Table ~\ref{tab:all-rell-types}, we show the evaluation results of four drug-drug interaction types existing in the corpus called \textit{"Advice"}, \textit{"Effect"}, \textit{"Mechanism"}, and \textit{"Int"}. The maximum Precision is 0.818 \textit{"Mechanism"} and  maximum F1-score value is for \textit{"Advice"} with 0.819. Also, we can see that the values of "Negative" is higher than 0.96. 


\begin{table}
\centering
\small
\begin{tabular}{cc}
\begin{tabular}{|l|l|l|l|}
\hline
\textbf{Model} & \textbf{Precision} & \textbf{Recall} & \textbf{F1-score}\\\hline
HRNN(baseline & 0.741  & 0.718  & 0.729 \\
\hspace{1cm }model) &  &  & \\%\hline

AW-BLSTMs & \textbf{0.80}  & \textbf{0.77}  & \textbf{0.785} \\
\hspace{0.3 cm }(our model) &  &  &  \\\hline
\end{tabular} & 
\end{tabular}
\caption{Comparison of our model and the baseline model in  three metrics}\label{tab:basline-compair}
\end{table}

Table ~\ref{tab:basline-compair} shows the comparisons of the best result of our model and baseline model in all Precision, Recall and F1-scores metrics.
In both Percussion with 0.77 in front of 0.741 and  F1-score with 0.772 in front of 0.729 due to macro-average approach, our model out-performers the baseline model \cite{zhang2017drug} which was leveraging SDP information.


Table ~\ref{tab:f1-scor-state-of-art} presents the comparison of our model with some other RNN and CNN based state-of-art DDIs extraction models which out-performers all of them with F1-score 0.772 except \cite{sahu2018drug} model with F1-score 0.773, but its adjacent. This model is focused on data cleaning which is not our purpose because of losing generality of the model to be applicable to real-world scenarios. We notice that the model presented in \cite{sahu2018drug} uses attention mechanism on the top of its BLSTMs layer but it could obtain at most 0.69 for F10 score and the model presented in \cite{zhang2017drug} has used entity level attention mechanism which could reach 0.717 for F1-score without SDP and 0.729 even with using SDP. Indeed using combined attention mechanisms that could capture information of relatedness words of with target entities together with information of the features lied on the sentences can intensify the model to the learn weights more appropriately. 

\subsection{Performance comparison with state-of-the-art Neural networks-based methods}

Comparison of our model with other state-of-the-art Neural networks-based methods on DDIExtraction-2013 corpus is presented in this section. Table~\ref{tab:f1-scor-state-of-art} Shows the comparison results in macro F1-score evaluation metric for DDIs classification.

\begin{table}
\centering
\small
\begin{tabular}{cc}
\begin{tabular}{|l|l|}
\hline
\textbf{Model}  & \textbf{F1-score}\\\hline
HRNN & 0.729 \\
\hspace{0.2 cm }\cite{zhang2017drug}   & \\%\hline
BO-LSTM & 0.751 \\
\hspace{0.2 cm }\cite{lamurias2019bo} & \\
Joint AB-LSTM & 0.6939   \\
\hspace{0.2 cm }\cite{sahu2018drug} & \\
Att-BLSTM & 0.773 \\
\hspace{0.2 cm }\cite{zheng2017attention} & \\
 AW-BLSTM & \textbf{0.785}   \\
\hspace{0.3 cm }(our model) &    \\\hline
\end{tabular} & 
\end{tabular}
\caption{Performance comparison of our method with state-of-the-art Neural networks-based DDIs Extraction models}\label{tab:f1-scor-state-of-art}
\end{table}

\subsection{Implementation and Experimental Setup}
Implementation operations took place on the keras library with Tensorflow Backend. 
To train the model, code is executed in Jupyter Notebook on Anaconda environment. Code runs on a PC with core i5 CUP and 12GB RAM.
The best result of F1-score is reached on epoch 101 with batch-size=64 and validation-split=0.1.
In last layer or classification layer, "softmax" activation function is employed. 

\subsection{Conclusion}

 In this work, we present a novel RNNs and Attention based model for drug-drug interactions extraction problem called AW-BLSTMs.
 In this model, a hierarchical layer of BLSTMs is surrounded by two types of attention mechanisms.
 AW-BLSTMs model uses only Words, Part-of-Speech tags as its input features and words embedding representation. This lowest level of external information and syntactic make it easily applicable to different languages and domains. Also, the absence of data cleaning phase makes applicable to real-life scenarios. However,  this model has outperformed almost all state of the are DDIs extraction models with F1-score 0.772 by evaluation on  DDIExtraction-2013 corpus.

 For the future works, there are different approaches which we would like to investigate. With keeping the generality of model one can apply it on other languages such as the Turkish language. In the other hand, can boost the model by effective features like shortest-dependency-path (SDP) and also, leveraging biomedical ontologies to get a better result in DDI extraction problem. Moreover, we expect using different higher quality embedding representations such as BioBERT \cite{lee2019biobert} or character-based embedding like \cite{nguyen2018convolutional}, will improve the model.  



\section{Cross-references}
In electronic publications, articles may be internally
hyperlinked. Hyperlinks are generated from proper
cross-references in the article.  For example, the words
\textcolor{black!80}{Fig.~1} will never be more than simple text,
whereas the proper cross-reference \verb+\ref{tiger}+ may be
turned into a hyperlink to the figure itself:
\textcolor{blue}{Fig.~1}.  In the same way,
the words \textcolor{blue}{Ref.~[1]} will fail to turn into a
hyperlink; the proper cross-reference is \verb+\cite{Knuth96}+.
Cross-referencing is possible in \LaTeX{} for sections,
subsections, formulae, figures, tables, and literature
references.

\section{Bibliography}

Two bibliographic style files (\verb+*.bst+) are provided ---
{model1-num-names.bst} and {model2-names.bst} --- the first one can be
used for the numbered scheme. This can also be used for the numbered
with new options of {natbib.sty}. The second one is for the author year
scheme. When  you use model2-names.bst, the citation commands will be
like \verb+\citep+,  \verb+\citet+, \verb+\citealt+ etc. However when
you use model1-num-names.bst, you may use only \verb+\cite+ command.

\verb+thebibliography+ environment.  Each reference is a\linebreak
\verb+\bibitem+ and each \verb+\bibitem+ is identified by a label,
by which it can be cited in the text:

\noindent In connection with cross-referencing and
possible future hyperlinking it is not a good idea to collect
more that one literature item in one \verb+\bibitem+.  The
so-called Harvard or author-year style of referencing is enabled
by the \LaTeX{} package {natbib}. With this package the
literature can be cited as follows:

\begin{enumerate}[\textbullet]
\item Parenthetical: \verb+\citep{WB96}+ produces (Wettig \& Brown, 1996).
\item Textual: \verb+\citet{ESG96}+ produces Elson et al. (1996).
\item An affix and part of a reference:\break
\verb+\citep[e.g.][Ch. 2]{Gea97}+ produces (e.g. Governato et
al., 1997, Ch. 2).
\end{enumerate}

In the numbered scheme of citation, \verb+\cite{<label>}+ is used,
since \verb+\citep+ or \verb+\citet+ has no relevance in the numbered
scheme.  {natbib} package is loaded by {cas-dc} with
\verb+numbers+ as default option.  You can change this to author-year
or harvard scheme by adding option \verb+authoryear+ in the class
loading command.  If you want to use more options of the {natbib}
package, you can do so with the \verb+\biboptions+ command.  For
details of various options of the {natbib} package, please take a
look at the {natbib} documentation, which is part of any standard
\LaTeX{} installation.

\appendix
\section{My Appendix}
Appendix sections are coded under \verb+\appendix+.

\verb+\printcredits+ command is used after appendix sections to list 
author credit taxonomy contribution roles tagged using \verb+\credit+ 
in frontmatter.

\printcredits

%% Loading bibliography style file
%\bibliographystyle{model1-num-names}
\bibliographystyle{cas-model2-names}

% Loading bibliography database
\bibliography{cas-refs}


%\vskip3pt

\bio{}
Author biography without author photo.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
\endbio

\bio{figs/pic1}
Author biography with author photo.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
\endbio

\bio{figs/pic1}
Author biography with author photo.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
Author biography. Author biography. Author biography.
\endbio

\end{document}


